Tensor Analysis with n-Mode Generalized Difference Subspace

The increasing use of multiple sensors, which produce a large amount of multi-dimensional data, requires efficient representation and classification methods. In this paper, we present a new method for multi-dimensional data classification that relies on two premises: 1) multi-dimensional data are usually represented by tensors, since this brings benefits from multilinear algebra and established tensor factorization methods; and 2) multilinear data can be described by a subspace of a vector space. The subspace representation has been employed for pattern-set recognition, and its tensor representation counterpart is also available in the literature. However, traditional methods do not use discriminative information of the tensors, degrading the classification accuracy. In this case, generalized difference subspace (GDS) provides an enhanced subspace representation by reducing data redundancy and revealing discriminative structures. Since GDS does not handle tensor data, we propose a new projection called n-mode GDS, which efficiently handles tensor data. We also introduce the n-mode Fisher score as a class separability index and an improved metric based on the geodesic distance for tensor data similarity. The experimental results on gesture and action recognition show that the proposed method outperforms methods commonly used in the literature without relying on pre-trained models or transfer learning.

==> data.dat <==
%% LaTeX2e file `data.dat'
%% generated by the `filecontents' environment
%% from source `n-mode-GDS-expert' on 2019/06/25.
%%
x y z
-8  -8  -0.0839530804864210
-8  -7.50000000000000   -0.0911518843639705
-8  -7  -0.0878605757706669
-8  -6.50000000000000   -0.0749568998790166
-8  -6  -0.0544021110889370
-8  -5.50000000000000   -0.0288090166219759
-8  -5  -0.000975520434412708
-8  -4.50000000000000   0.0265312478397611
-8  -4  0.0516786593150782
-8  -3.50000000000000   0.0731301216741631
-8  -3  0.0902658710255413
-8  -2.50000000000000   0.103089232190090
-8  -2  0.112058624112819
-8  -1.50000000000000   0.117888275348621
-8  -1  0.121354197903323
-8  -0.500000000000000  0.123130567897802
-8  0   0.123669780827923
-8  0.500000000000000   0.123130567897802
-8  1   0.121354197903323
-8  1.50000000000000    0.117888275348621
-8  2   0.112058624112819
-8  2.50000000000000    0.103089232190090
-8  3   0.0902658710255413
-8  3.50000000000000    0.0731301216741631
-8  4   0.0516786593150782
-8  4.50000000000000    0.0265312478397611
-8  5   -0.000975520434412708
-8  5.50000000000000    -0.0288090166219759
-8  6   -0.0544021110889370
-8  6.50000000000000    -0.0749568998790166
-8  7   -0.0878605757706669
-8  7.50000000000000    -0.0911518843639705
-8  8   -0.0839530804864210

-7.50000000000000   -8  -0.0911518843639705
-7.50000000000000   -7.50000000000000   -0.0872380441263558
-7.50000000000000   -7  -0.0722155593156568
-7.50000000000000   -6.50000000000000   -0.0483007953775875
-7.50000000000000   -6  -0.0186304311678548
-7.50000000000000   -5.50000000000000   0.0133240648624617
-7.50000000000000   -5  0.0443132642681921
-7.50000000000000   -4.50000000000000   0.0717446341813026
-7.50000000000000   -4  0.0939396603086459
-7.50000000000000   -3.50000000000000   0.110200370893312
-7.50000000000000   -3  0.120710483573559
-7.50000000000000   -2.50000000000000   0.126322013824795
-7.50000000000000   -2  0.128287746052329
-7.50000000000000   -1.50000000000000   0.127994384720257
-7.50000000000000   -1  0.126735087932680
-7.50000000000000   -0.500000000000000  0.125540074609490
-7.50000000000000   0   0.125066663569965
-7.50000000000000   0.500000000000000   0.125540074609490
-7.50000000000000   1   0.126735087932680
-7.50000000000000   1.50000000000000    0.127994384720257
-7.50000000000000   2   0.128287746052329
-7.50000000000000   2.50000000000000    0.126322013824795
-7.50000000000000   3   0.120710483573559
-7.50000000000000   3.50000000000000    0.110200370893312
-7.50000000000000   4   0.0939396603086459
-7.50000000000000   4.50000000000000    0.0717446341813026
-7.50000000000000   5   0.0443132642681921
-7.50000000000000   5.50000000000000    0.0133240648624617
-7.50000000000000   6   -0.0186304311678548
-7.50000000000000   6.50000000000000    -0.0483007953775875
-7.50000000000000   7   -0.0722155593156568
-7.50000000000000   7.50000000000000    -0.0872380441263558
-7.50000000000000   8   -0.0911518843639705
-7  -8  -0.0878605757706669
-7  -7.50000000000000   -0.0722155593156568
-7  -7  -0.0461727331008918
-7  -6.50000000000000   -0.0133328389927083
-7  -6  0.0221047546807415
-7  -5.50000000000000   0.0560616938398952
-7  -5  0.0851882352500579
-7  -4.50000000000000   0.107264435723081
-7  -4  0.121354197903323
-7  -3.50000000000000   0.127726140956331
-7  -3  0.127598635095563
-7  -2.50000000000000   0.122789997938240
-7  -2  0.115356136847076
-7  -1.50000000000000   0.107280034239234
-7  -1  0.100248125275867
-7  -0.500000000000000  0.0955176166614754
-7  0   0.0938552283883984
-7  0.500000000000000   0.0955176166614754
-7  1   0.100248125275867
-7  1.50000000000000    0.107280034239234
-7  2   0.115356136847076
-7  2.50000000000000    0.122789997938240
-7  3   0.127598635095563
-7  3.50000000000000    0.127726140956331
-7  4   0.121354197903323
-7  4.50000000000000    0.107264435723081
-7  5   0.0851882352500579
-7  5.50000000000000    0.0560616938398952
-7  6   0.0221047546807415
-7  6.50000000000000    -0.0133328389927083
-7  7   -0.0461727331008918
-7  7.50000000000000    -0.0722155593156568
-7  8   -0.0878605757706669
-6.50000000000000   -8  -0.0749568998790166
-6.50000000000000   -7.50000000000000   -0.0483007953775875
-6.50000000000000   -7  -0.0133328389927083
-6.50000000000000   -6.50000000000000   0.0250537444211254
-6.50000000000000   -6  0.0618458659394463
-6.50000000000000   -5.50000000000000   0.0927286223830929
-6.50000000000000   -5  0.114689470458836
-6.50000000000000   -4.50000000000000   0.126322013824795
-6.50000000000000   -4  0.127814288950322
-6.50000000000000   -3.50000000000000   0.120672778453344
-6.50000000000000   -3  0.107280034239234
-6.50000000000000   -2.50000000000000   0.0904020093590773
-6.50000000000000   -2  0.0727498464973691
-6.50000000000000   -1.50000000000000   0.0566662145166811
-6.50000000000000   -1  0.0439599289053833
-6.50000000000000   -0.500000000000000  0.0358681925771413
-6.50000000000000   0   0.0330953827827409
-6.50000000000000   0.500000000000000   0.0358681925771413
-6.50000000000000   1   0.0439599289053833
-6.50000000000000   1.50000000000000    0.0566662145166811
-6.50000000000000   2   0.0727498464973691
-6.50000000000000   2.50000000000000    0.0904020093590773
-6.50000000000000   3   0.107280034239234
-6.50000000000000   3.50000000000000    0.120672778453344
-6.50000000000000   4   0.127814288950322
-6.50000000000000   4.50000000000000    0.126322013824795
-6.50000000000000   5   0.114689470458836
-6.50000000000000   5.50000000000000    0.0927286223830929
-6.50000000000000   6   0.0618458659394463
-6.50000000000000   6.50000000000000    0.0250537444211254
-6.50000000000000   7   -0.0133328389927083
-6.50000000000000   7.50000000000000    -0.0483007953775875
-6.50000000000000   8   -0.0749568998790166
-6  -8  -0.0544021110889370
-6  -7.50000000000000   -0.0186304311678548
-6  -7  0.0221047546807415
-6  -6.50000000000000   0.0618458659394463
-6  -6  0.0951366319218348
-6  -5.50000000000000   0.117888275348621
-6  -5  0.127914465192293
-6  -4.50000000000000   0.125066663569965
-6  -4  0.110991773450039
-6  -3.50000000000000   0.0886111876940622
-6  -3  0.0614676825881785
-6  -2.50000000000000   0.0330953827827409
-6  -2  0.00653930773432966
-6  -1.50000000000000   -0.0159050880666454
-6  -1  -0.0327291525071524
-6  -0.500000000000000  -0.0430819309582111
-6  0   -0.0465692496998210
-6  0.500000000000000   -0.0430819309582111
-6  1   -0.0327291525071524
-6  1.50000000000000    -0.0159050880666454
-6  2   0.00653930773432966
-6  2.50000000000000    0.0330953827827409
-6  3   0.0614676825881785
-6  3.50000000000000    0.0886111876940622
-6  4   0.110991773450039
-6  4.50000000000000    0.125066663569965
-6  5   0.127914465192293
-6  5.50000000000000    0.117888275348621
-6  6   0.0951366319218348
-6  6.50000000000000    0.0618458659394463
-6  7   0.0221047546807415
-6  7.50000000000000    -0.0186304311678548
-6  8   -0.0544021110889370
-5.50000000000000   -8  -0.0288090166219759
-5.50000000000000   -7.50000000000000   0.0133240648624617
-5.50000000000000   -7  0.0560616938398952
-5.50000000000000   -6.50000000000000   0.0927286223830929
-5.50000000000000   -6  0.117888275348621
-5.50000000000000   -5.50000000000000   0.128195633835138
-5.50000000000000   -5  0.122789997938240
-5.50000000000000   -4.50000000000000   0.103188366871993
-5.50000000000000   -4  0.0727498464973691
-5.50000000000000   -3.50000000000000   0.0358681925771413
-5.50000000000000   -3  -0.00290539680692434
-5.50000000000000   -2.50000000000000   -0.0396120270827976
-5.50000000000000   -2  -0.0713610714107534
-5.50000000000000   -1.50000000000000   -0.0964681698772501
-5.50000000000000   -1  -0.114282728132962
-5.50000000000000   -0.500000000000000  -0.124810271468660
-5.50000000000000   0   -0.128280059194617
-5.50000000000000   0.500000000000000   -0.124810271468660
-5.50000000000000   1   -0.114282728132962
-5.50000000000000   1.50000000000000    -0.0964681698772501
-5.50000000000000   2   -0.0713610714107534
-5.50000000000000   2.50000000000000    -0.0396120270827976
-5.50000000000000   3   -0.00290539680692434
-5.50000000000000   3.50000000000000    0.0358681925771413
-5.50000000000000   4   0.0727498464973691
-5.50000000000000   4.50000000000000    0.103188366871993
-5.50000000000000   5   0.122789997938240
-5.50000000000000   5.50000000000000    0.128195633835138
-5.50000000000000   6   0.117888275348621
-5.50000000000000   6.50000000000000    0.0927286223830929
-5.50000000000000   7   0.0560616938398952
-5.50000000000000   7.50000000000000    0.0133240648624617
-5.50000000000000   8   -0.0288090166219759
-5  -8  -0.000975520434412708
-5  -7.50000000000000   0.0443132642681921
-5  -7  0.0851882352500579
-5  -6.50000000000000   0.114689470458836
-5  -6  0.127914465192293
-5  -5.50000000000000   0.122789997938240
-5  -5  0.100248125275867
-5  -4.50000000000000   0.0638070356097732
-5  -4  0.0186864368169347
-5  -3.50000000000000   -0.0293184370882879
-5  -3  -0.0749406829540772
-5  -2.50000000000000   -0.114282728132962
-5  -2  -0.145231376723941
-5  -1.50000000000000   -0.167396188095975
-5  -1  -0.181639791105078
-5  -0.500000000000000  -0.189366111683459
-5  0   -0.191784854932628
-5  0.500000000000000   -0.189366111683459
-5  1   -0.181639791105078
-5  1.50000000000000    -0.167396188095975
-5  2   -0.145231376723941
-5  2.50000000000000    -0.114282728132962
-5  3   -0.0749406829540772
-5  3.50000000000000    -0.0293184370882879
-5  4   0.0186864368169347
-5  4.50000000000000    0.0638070356097732
-5  5   0.100248125275867
-5  5.50000000000000    0.122789997938240
-5  6   0.127914465192293
-5  6.50000000000000    0.114689470458836
-5  7   0.0851882352500579
-5  7.50000000000000    0.0443132642681921
-5  8   -0.000975520434412708
-4.50000000000000   -8  0.0265312478397611
-4.50000000000000   -7.50000000000000   0.0717446341813026
-4.50000000000000   -7  0.107264435723081
-4.50000000000000   -6.50000000000000   0.126322013824795
-4.50000000000000   -6  0.125066663569965
-4.50000000000000   -5.50000000000000   0.103188366871993
-4.50000000000000   -5  0.0638070356097732
-4.50000000000000   -4.50000000000000   0.0126788822191400
-4.50000000000000   -4  -0.0430819309582111
-4.50000000000000   -3.50000000000000   -0.0964681698772501
-4.50000000000000   -3  -0.141902059148217
-4.50000000000000   -2.50000000000000   -0.176131113639964
-4.50000000000000   -2  -0.198521221067370
-4.50000000000000   -1.50000000000000   -0.210717040657346
-4.50000000000000   -1  -0.215789299423374
-4.50000000000000   -0.500000000000000  -0.217106624273501
-4.50000000000000   0   -0.217228915036688
-4.50000000000000   0.500000000000000   -0.217106624273501
-4.50000000000000   1   -0.215789299423374
-4.50000000000000   1.50000000000000    -0.210717040657346
-4.50000000000000   2   -0.198521221067370
-4.50000000000000   2.50000000000000    -0.176131113639964
-4.50000000000000   3   -0.141902059148217
-4.50000000000000   3.50000000000000    -0.0964681698772501
-4.50000000000000   4   -0.0430819309582111
-4.50000000000000   4.50000000000000    0.0126788822191400
-4.50000000000000   5   0.0638070356097732
-4.50000000000000   5.50000000000000    0.103188366871993
-4.50000000000000   6   0.125066663569965
-4.50000000000000   6.50000000000000    0.126322013824795
-4.50000000000000   7   0.107264435723081
-4.50000000000000   7.50000000000000    0.0717446341813026
-4.50000000000000   8   0.0265312478397611
-4  -8  0.0516786593150782
-4  -7.50000000000000   0.0939396603086459
-4  -7  0.121354197903323
-4  -6.50000000000000   0.127814288950322
-4  -6  0.110991773450039
-4  -5.50000000000000   0.0727498464973691
-4  -5  0.0186864368169347
-4  -4.50000000000000   -0.0430819309582111
-4  -4  -0.103622290260700
-4  -3.50000000000000   -0.154996403624724
-4  -3  -0.191784854932628
-4  -2.50000000000000   -0.211997331503135
-4  -2  -0.217184318351240
-4  -1.50000000000000   -0.211747732782194
-4  -1  -0.201629367435613
-4  -0.500000000000000  -0.192695341642474
-4  0   -0.189200623826982
-4  0.500000000000000   -0.192695341642474
-4  1   -0.201629367435613
-4  1.50000000000000    -0.211747732782194
-4  2   -0.217184318351240
-4  2.50000000000000    -0.211997331503135
-4  3   -0.191784854932628
-4  3.50000000000000    -0.154996403624724
-4  4   -0.103622290260700
-4  4.50000000000000    -0.0430819309582111
-4  5   0.0186864368169347
-4  5.50000000000000    0.0727498464973691
-4  6   0.110991773450039
-4  6.50000000000000    0.127814288950322
-4  7   0.121354197903323
-4  7.50000000000000    0.0939396603086459
-4  8   0.0516786593150782
-3.50000000000000   -8  0.0731301216741631
-3.50000000000000   -7.50000000000000   0.110200370893312
-3.50000000000000   -7  0.127726140956331
-3.50000000000000   -6.50000000000000   0.120672778453344
-3.50000000000000   -6  0.0886111876940622
-3.50000000000000   -5.50000000000000   0.0358681925771413
-3.50000000000000   -5  -0.0293184370882879
-3.50000000000000   -4.50000000000000   -0.0964681698772501
-3.50000000000000   -4  -0.154996403624724
-3.50000000000000   -3.50000000000000   -0.196366074412723
-3.50000000000000   -3  -0.215789299423374
-3.50000000000000   -2.50000000000000   -0.213112448447104
-3.50000000000000   -2  -0.192695341642474
-3.50000000000000   -1.50000000000000   -0.162314921526778
-3.50000000000000   -1  -0.131337442163653
-3.50000000000000   -0.500000000000000  -0.108563731271831
-3.50000000000000   0   -0.100223779339891
-3.50000000000000   0.500000000000000   -0.108563731271831
-3.50000000000000   1   -0.131337442163653
-3.50000000000000   1.50000000000000    -0.162314921526778
-3.50000000000000   2   -0.192695341642474
-3.50000000000000   2.50000000000000    -0.213112448447104
-3.50000000000000   3   -0.215789299423374
-3.50000000000000   3.50000000000000    -0.196366074412723
-3.50000000000000   4   -0.154996403624724
-3.50000000000000   4.50000000000000    -0.0964681698772501
-3.50000000000000   5   -0.0293184370882879
-3.50000000000000   5.50000000000000    0.0358681925771413
-3.50000000000000   6   0.0886111876940622
-3.50000000000000   6.50000000000000    0.120672778453344
-3.50000000000000   7   0.127726140956331
-3.50000000000000   7.50000000000000    0.110200370893312
-3.50000000000000   8   0.0731301216741631
-3  -8  0.0902658710255413
-3  -7.50000000000000   0.120710483573559
-3  -7  0.127598635095563
-3  -6.50000000000000   0.107280034239234
-3  -6  0.0614676825881785
-3  -5.50000000000000   -0.00290539680692434
-3  -5  -0.0749406829540772
-3  -4.50000000000000   -0.141902059148217
-3  -4  -0.191784854932628
-3  -3.50000000000000   -0.215789299423374
-3  -3  -0.210171522935255
-3  -2.50000000000000   -0.177069216812165
-3  -2  -0.124111881387496
-3  -1.50000000000000   -0.0628822344847537
-3  -1  -0.00654070696893884
-3  -0.500000000000000  0.0328941813182362
-3  0   0.0470400026866224
-3  0.500000000000000   0.0328941813182362
-3  1   -0.00654070696893884
-3  1.50000000000000    -0.0628822344847537
-3  2   -0.124111881387496
-3  2.50000000000000    -0.177069216812165
-3  3   -0.210171522935255
-3  3.50000000000000    -0.215789299423374
-3  4   -0.191784854932628
-3  4.50000000000000    -0.141902059148217
-3  5   -0.0749406829540772
-3  5.50000000000000    -0.00290539680692434
-3  6   0.0614676825881785
-3  6.50000000000000    0.107280034239234
-3  7   0.127598635095563
-3  7.50000000000000    0.120710483573559
-3  8   0.0902658710255413
-2.50000000000000   -8  0.103089232190090
-2.50000000000000   -7.50000000000000   0.126322013824795
-2.50000000000000   -7  0.122789997938240
-2.50000000000000   -6.50000000000000   0.0904020093590773
-2.50000000000000   -6  0.0330953827827409
-2.50000000000000   -5.50000000000000   -0.0396120270827976
-2.50000000000000   -5  -0.114282728132962
-2.50000000000000   -4.50000000000000   -0.176131113639964
-2.50000000000000   -4  -0.211997331503135
-2.50000000000000   -3.50000000000000   -0.213112448447104
-2.50000000000000   -3  -0.177069216812165
-2.50000000000000   -2.50000000000000   -0.108563731271831
-2.50000000000000   -2  -0.0187200886011356
-2.50000000000000   -1.50000000000000   0.0768981756081050
-2.50000000000000   -1  0.161211074964765
-2.50000000000000   -0.500000000000000  0.218901134610391
-2.50000000000000   0   0.239388857641583
-2.50000000000000   0.500000000000000   0.218901134610391
-2.50000000000000   1   0.161211074964765
-2.50000000000000   1.50000000000000    0.0768981756081050
-2.50000000000000   2   -0.0187200886011356
-2.50000000000000   2.50000000000000    -0.108563731271831
-2.50000000000000   3   -0.177069216812165
-2.50000000000000   3.50000000000000    -0.213112448447104
-2.50000000000000   4   -0.211997331503135
-2.50000000000000   4.50000000000000    -0.176131113639964
-2.50000000000000   5   -0.114282728132962
-2.50000000000000   5.50000000000000    -0.0396120270827976
-2.50000000000000   6   0.0330953827827409
-2.50000000000000   6.50000000000000    0.0904020093590773
-2.50000000000000   7   0.122789997938240
-2.50000000000000   7.50000000000000    0.126322013824795
-2.50000000000000   8   0.103089232190090
-2  -8  0.112058624112819
-2  -7.50000000000000   0.128287746052329
-2  -7  0.115356136847076
-2  -6.50000000000000   0.0727498464973691
-2  -6  0.00653930773432966
-2  -5.50000000000000   -0.0713610714107534
-2  -5  -0.145231376723941
-2  -4.50000000000000   -0.198521221067370
-2  -4  -0.217184318351240
-2  -3.50000000000000   -0.192695341642474
-2  -3  -0.124111881387496
-2  -2.50000000000000   -0.0187200886011356
-2  -2  0.108919809058432
-2  -1.50000000000000   0.239388857641583
-2  -1  0.351844907875699
-2  -0.500000000000000  0.427821484269143
-2  0   0.454648713412841
-2  0.500000000000000   0.427821484269143
-2  1   0.351844907875699
-2  1.50000000000000    0.239388857641583
-2  2   0.108919809058432
-2  2.50000000000000    -0.0187200886011356
-2  3   -0.124111881387496
-2  3.50000000000000    -0.192695341642474
-2  4   -0.217184318351240
-2  4.50000000000000    -0.198521221067370
-2  5   -0.145231376723941
-2  5.50000000000000    -0.0713610714107534
-2  6   0.00653930773432966
-2  6.50000000000000    0.0727498464973691
-2  7   0.115356136847076
-2  7.50000000000000    0.128287746052329
-2  8   0.112058624112819
-1.50000000000000   -8  0.117888275348621
-1.50000000000000   -7.50000000000000   0.127994384720257
-1.50000000000000   -7  0.107280034239234
-1.50000000000000   -6.50000000000000   0.0566662145166811
-1.50000000000000   -6  -0.0159050880666454
-1.50000000000000   -5.50000000000000   -0.0964681698772501
-1.50000000000000   -5  -0.167396188095975
-1.50000000000000   -4.50000000000000   -0.210717040657346
-1.50000000000000   -4  -0.211747732782194
-1.50000000000000   -3.50000000000000   -0.162314921526778
-1.50000000000000   -3  -0.0628822344847537
-1.50000000000000   -2.50000000000000   0.0768981756081050
-1.50000000000000   -2  0.239388857641583
-1.50000000000000   -1.50000000000000   0.401754742389537
-1.50000000000000   -1  0.539841580545523
-1.50000000000000   -0.500000000000000  0.632421706281390
-1.50000000000000   0   0.664996657736036
-1.50000000000000   0.500000000000000   0.632421706281390
-1.50000000000000   1   0.539841580545523
-1.50000000000000   1.50000000000000    0.401754742389537
-1.50000000000000   2   0.239388857641583
-1.50000000000000   2.50000000000000    0.0768981756081050
-1.50000000000000   3   -0.0628822344847537
-1.50000000000000   3.50000000000000    -0.162314921526778
-1.50000000000000   4   -0.211747732782194
-1.50000000000000   4.50000000000000    -0.210717040657346
-1.50000000000000   5   -0.167396188095975
-1.50000000000000   5.50000000000000    -0.0964681698772501
-1.50000000000000   6   -0.0159050880666454
-1.50000000000000   6.50000000000000    0.0566662145166811
-1.50000000000000   7   0.107280034239234
-1.50000000000000   7.50000000000000    0.127994384720257
-1.50000000000000   8   0.117888275348621
-1  -8  0.121354197903323
-1  -7.50000000000000   0.126735087932680
-1  -7  0.100248125275867
-1  -6.50000000000000   0.0439599289053833
-1  -6  -0.0327291525071524
-1  -5.50000000000000   -0.114282728132962
-1  -5  -0.181639791105078
-1  -4.50000000000000   -0.215789299423374
-1  -4  -0.201629367435613
-1  -3.50000000000000   -0.131337442163653
-1  -3  -0.00654070696893884
-1  -2.50000000000000   0.161211074964765
-1  -2  0.351844907875699
-1  -1.50000000000000   0.539841580545523
-1  -1  0.698455998636608
-1  -0.500000000000000  0.804306627215558
-1  0   0.841470984807896
-1  0.500000000000000   0.804306627215558
-1  1   0.698455998636608
-1  1.50000000000000    0.539841580545523
-1  2   0.351844907875699
-1  2.50000000000000    0.161211074964765
-1  3   -0.00654070696893884
-1  3.50000000000000    -0.131337442163653
-1  4   -0.201629367435613
-1  4.50000000000000    -0.215789299423374
-1  5   -0.181639791105078
-1  5.50000000000000    -0.114282728132962
-1  6   -0.0327291525071524
-1  6.50000000000000    0.0439599289053833
-1  7   0.100248125275867
-1  7.50000000000000    0.126735087932680
-1  8   0.121354197903323


==> framework_v8_old.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'framework_v8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.50393701bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38461538)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{framework_v8.pdf}}%
    \put(0.04767881,0.13338698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{input tensor $\mathcal{A}$}}}%
    \put(0.67451894,0.25874446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.67451894,0.13973248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.67451894,0.01815397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.27651814,0.25874446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mode-$1$ unfolding}}}%
    \put(0.27651814,0.13343248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mode-$2$ unfolding}}}%
    \put(0.27651814,0.01408339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mode-$3$ unfolding}}}%
    \put(0.68140382,0.25725638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{framework_v8.pdf}}%
    \put(0.53150541,0.36300636){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_1$}}}%
	\put(0.53150541,0.24399438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
	\put(0.53150541,0.1240441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
	\put(0.86340755,0.26509892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{($P_1, P_2, P_3$)}}}%
	\put(0.85510741,0.17402743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{($Q_1, Q_2, Q_3$)}}}%
	\put(0.63952942,0.32677859){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_1$}}}%
	\put(0.63952942,0.20776672){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_2$}}}%
	\put(0.63952942,0.08781644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_3$}}}%    
	\put(0,0){\includegraphics[width=\unitlength,page=3]{framework_v8.pdf}}%
    \put(0.86704963,0.13814251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{product}}}%
    \put(0.85204963,0.11814251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{manifold $M_{\bm D}$}}}%
    \put(0.55522077,0.29635784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{P}_1$}}}%
	\put(0.55522077,0.1773461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{P}_2$}}}%
	\put(0.55522077,0.05739582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{P}_3$}}}%
	\put(0.64324986,0.29697712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Q}_1$}}}%
	\put(0.64324986,0.17796513){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Q}_2$}}}%
	\put(0.64324986,0.05801486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Q}_3$}}}%    
    \put(0.87134617,0.20929753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho(\mathcal{A}, \mathcal{B})$}}}%
    \put(0.59925226,0.27679702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{framework_v8.pdf}}%
    \put(0.59924868,0.15815383){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{framework_v8.pdf}}%
    \put(0.59924868,0.03766902){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{framework_v8.pdf}}%
  \end{picture}%
\endgroup%


==> framework_v8_old2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'framework_v8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.50393701bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38461538)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{framework_v8.pdf}}%
    \put(0.04767881,0.13338698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{input tensor $\mathcal{A}$}}}%
    \put(0.67451894,0.25874446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.67451894,0.13973248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.67451894,0.01815397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.27651814,0.25874446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mode-$1$ unfolding}}}%
    \put(0.27651814,0.13343248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mode-$2$ unfolding}}}%
    \put(0.27651814,0.01408339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mode-$3$ unfolding}}}%
    \put(0.68140382,0.25725638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{framework_v8.pdf}}%
    \put(0.53150541,0.36300636){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_1$}}}%
	\put(0.53150541,0.24399438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
	\put(0.53150541,0.1240441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
	\put(0.86340755,0.26509892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{($P_1, P_2, P_3$)}}}%
	\put(0.85510741,0.17402743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{($Q_1, Q_2, Q_3$)}}}%
	\put(0.63952942,0.32677859){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_1$}}}%
	\put(0.63952942,0.20776672){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_2$}}}%
	\put(0.63952942,0.08781644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_3$}}}%    
	\put(0,0){\includegraphics[width=\unitlength,page=3]{framework_v8.pdf}}%
    \put(0.86704963,0.13814251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{product}}}%
    \put(0.85204963,0.11814251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{manifold $M_{\bm D}$}}}%
    \put(0.55522077,0.29435784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{P}_1$}}}%
	\put(0.55522077,0.1753461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{P}_2$}}}%
	\put(0.55522077,0.05539582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{P}_3$}}}%
	\put(0.64324986,0.29497712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Q}_1$}}}%
	\put(0.64324986,0.17596513){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Q}_2$}}}%
	\put(0.64324986,0.05601486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{Q}_3$}}}%    
    \put(0.87134617,0.20929753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho(\mathcal{A}, \mathcal{B})$}}}%
    \put(0.59925226,0.27679702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{framework_v8.pdf}}%
    \put(0.59924868,0.15815383){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{framework_v8.pdf}}%
    \put(0.59924868,0.03766902){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{framework_v8.pdf}}%
  \end{picture}%
\endgroup%

